Flow Splitting with Fate Sharing in a Next Generation Transport Services Architecture

The challenges of optimizing end-to-end performance over diverse Internet paths has driven widespread adoption of in-path optimizers, which can destructively interfere with TCP's end-to-end semantics and with each other, and are incompatible with end-to-end IPsec. We identify the architectural cause of these conflicts and resolve them in Tng, an experimental next-generation transport services architecture, by factoring congestion control from end-to-end semantic functions. Through a technique we call "queue sharing", Tng enables in-path devices to interpose on, split, and optimize congestion controlled flows without affecting or seeing the end-to-end content riding these flows. Simulations show that Tng's decoupling cleanly addresses several common performance problems, such as communication over lossy wireless links and reduction of buffering-induced latency on residential links. A working prototype and several incremental deployment paths suggest Tng's practicality.

==> NOTES-baford.txt <==
---
12-Jan-08 (or maybe some of this was from my flight back from Toronoto...)

Performance effects of global TSNs:
- global rapidly-changing state: parallelism
- once TSN assigned to message, committed to sending it in this RT
	- if fragments lost, must be retransmitted promptly
	- large message must be transmitted completely
	  (can't re-prioritize in the middle)

SCTP still can't distinguish different transmissions of one segment,
e.g., to detect false retransmits as early as possible.

With PR-SCTP extension, can't move forward across both unreliable
and reliable messages at once, unless also have NR-SACK?

SCTP multihoming assumes all endpoints have same IP address;
causes difficulties with NAT (and UDP encapsulation?).

Channel setup:
SST makes cookies optional (receiver's choice) in non-crypto mode.
SST allows multi-fragment messages to be sent on first RT;
SCTP apparently does not (but perhaps could?).

Acknowledgment handling:
SCTP can't tell if a SACK is misordered (out of date); SST can.

Because SCTP TSNs are allocated globally across all destinations/paths,
it's difficult to use them to detect packet loss and do fast retransmit
in load-balancing scenarios.  (XXX how do they do it?)
Well, maybe not so bad; just have to remember which TSNs
were sent to which destination recently, and try to match them...

Multihoming:
SCTP tries to be robust against unidirectional paths? (RFC4960 sec 6.4)

SST must keep "transmit records" to remember all the recent TSNs
assigned to a given data segment and match them with acks.
SCTP in theory perhaps doesn't, but in practice...?

Fragmentation: how does SCTP further fragment an already-fragmented message?
What if SCTP fragments a message with an MTU appropriate for one path
and the path MTU decreases, or it needs to retransmit the message
on a path with a smaller MTU?
A: RFC4960 sec 7.3 2): must use the MTU of the path with the smallest MTU -
but that still doesn't guarantee won't have to fragment at IP layer sometimes.
Besides, how do you find the path MTU on links that you're not actively
using for data transmission?  Send large fake "probe" packets?

Fundamental idea:
SCTP doesn't impose a total order on _delivery_,
but it does impose a total order on _retirement_.

Nitpick: the SCTP RFC plays fast and loose with the term "data chunk":
sometimes it means a fragment of a user message sent in one packet,
sometimes it means a user message possibly consisting of multiple fragments.

SCTP reassembly involves two "levels" of logic:
using TSNs and B/E flags to reassemble fragments into user messages,
and using SSNs to reassemble user messages into ordered streams.

SST has no fast-changing state associated with the entire association.
SCTP has the following fast-changing state
associated with the entire association:
- transmit sequence number counters
- receive window information

Difficulties with concurrent load balancing:
- receiver can't tell when a hole in the received TSN sequence
  indicates data loss and when it just means some packets
  got transmitted on a separate path.

Limits:
SCTP supports 64K streams in each direction per association.
SST supports 64K bidirectional streams at once per channel,
with no limit on the total number of extant streams.


---
Change SST datagram chunks to have a 16-bit BSN,
so that datagram transmissions are interruptible?
(No, won't work - can't distinguish one datagram from another
if the fragments with the B/E bits set get lost.)






---
[clipped text from the article I wrote for IETF journal...]

  During the transport area open meeting, I presented a new experimental alternative transport, Structured Stream Transport (SST)., which I will briefly summarize and contrast here.

* User Datagram Protocol (UDP) simply leaves everything to the application, providing no transport layer services other than multiplexing between different applications on each host via port numbers, and a simple data checksum.  (UDP-Lite further "lightens" even this checksum service.)  UDP thus gives applications maximum flexibility but no direct help in implementing most of the common services most applications want.  The contrast between TCP's and UDP's design philosophies might be described as conceptually minimalist versus functionally minimalist: TCP does whatever it takes to simplify the abstraction it presents to the application, whereas UDP attempts to reduce the complexity (and associated performance overheads) of the transport implementation.

* Datagram Congestion Control Protocol (DCCP) follows in the footsteps of UDP's functionally minimalist philosophy, exporting essentially the same unreliable datagram service to applications but adding only congestion control.  DCCP is motivated by the pragmatic observation that many applications use UDP for its flexibility and performance but then neglect to implement any congestion control at all, leading to unresponsive bandwidth use and the danger of congestive collapse.  DDCP thus leaves most transport services to the application to implement, while providing only the one service crucial to the "common good" of the Internet, namely congestion control.  Unfortunately, experience has shown that different applications cannot even agree on a preferred method of congestion control, leading to complications in DCCP to support negotiation among multiple alternative congestion control algorithms.

* Reliable Data Protocol (RDP) provides most of the same services as TCP but delivers application data in units of messages instead of bytes, preserving the content and boundaries of each message while optionally permitting messages to be delivered out of order to minimize delays.  RDP automatically retransmits lost messages, but since it relies on IP layer fragmentation to packetize each messages (as UDP does for unreliable datagrams), the loss of one message fragment necessitates the retransmission of the entire message.  Applications must be careful to limit message size, since as a message's fragment count approaches the reciprocal of the loss rate, it becomes increasingly certain that at least one fragment of each (re-)transmission of the message will be lost, which may block forward progress indefinitely.

* Stream Control Transmission Protocol (SCTP) builds on RDP's message-oriented abstraction by assigning each message it transmits to one of a number of logical streams within a single transport layer connection.  SCTP optionally preserves the order of messages within the same stream, but delivers messages in different streams independently.  SCTP negotiates the number of streams per connection during connection setup; the application cannot change this number thereafter.  Additionally, SCTP's flow control is per-connection and not per-stream, so the receiving application must always be ready to accept messages on all streams whenever it is willing to accept a message on any stream.  The receiver cannot "hold off" the sender's transmission on one stream (e.g., a video file being downloaded for playing at a constant frame rate) while continuing to accept data on another stream (e.g., a file being downloaded to disk as quickly as the disk will accept it).

* Structured Stream Transport (SST), in contrast with all of the other alternative transports, retains TCP's simple byte-oriented stream abstraction, but merely attempts to make streams far easier and more efficient to create and use in large numbers.  The semantics of an SST stream are identical to that of a TCP stream: the transport layer preserves the order of the bytes in a given stream while delivering the contents of different streams independently, and each stream has independent flow control, so the receiver can accept data on certain streams while holding off the sender on others.  SST's primary notable change to TCP's stream abstraction is the addition of what amounts to a stream fork operation: given any existing stream, the application holding either end of that stream can create a child stream, for which the other endpoint can listen and accept in the context of its corresponding stream endpoint.  Once "forked off" this way, the child stream is logically independent of and may outlive the parent stream.

One of TCP's greatest strengths, in terms of conceptual simplicity and elegance, is the byte stream abstraction it provides to applications.  Unfortunately, 
TCP introduced the full-duplex byte stream abstraction that most Internet applications still use, but the practical costs of implementing this abstraction have more recently motivated the development of several alternatives to TCP.  In particular, TCP's total ordering greatest strengths in terms of conceptual simiplicity  
TCP's most fundamental flaw appears to be the total ordering it imposes on streams: since the receiving TCP endpoint must 


---
28-May-08

Notes from today's Skype call with Jana:

ask: eddie: dccp supports multihoming?

look up pTCP

SCTP: more information sharing - doesn't matter where acks come back
SCTP can make use of one-way paths

shim6 in endpoint layer

hop-by-hop cc:
- related: Swany, Logistical Session Layer
- related: hop-by-hop congestion control over a wireless network
- related: PEPs for satellite links (e.g., RBSCP)

RBSCP:
ack splitting: vulnerability or feature?
time delay - for local retransmission

segment-by-segment multihoming
- related: path splicing

some assumptions to make explicit:
- oriented toward unicast traffic
- segment interposers must be on both forward and reverse paths
	(just like NATs, stateful firewalls)

---
2-Jun-08

IPsec connection: tunnel versus direct mode;
may have analog in how we want to handle congestion layer interposition.

Predecessor to Connection Manager on seperating congestion control state:
Joe Touch, RFC 2140, TCP control block interdependence

---
6-Jan-09

Scenarios to focus on in paper:

Delay-based last-mile segment, loss-based/CTCP-like core segment
- deployment incentive - e.g., ISPs for gamers,
  want to maximize bandwidth _and_ minimize delay

Explore best you can do without exact information from the network,
vs best you can do when you can get exact information from wireless segment
(Exact ECN)

Really high bandwidth optical cores with high latency at the edges?

Per-customer fair sharing scenario via aggregation/tunneling

---
Important argument:
any "performance enhancement from the middle" technique
is fundamentally a play on end-to-end protocol gullibility;
there are attacks:
but gullibility vulnerabilities are closing, or need to be.
(cite Cisco's manual on ack-splitting boxed)
hence every middle-based performance enhancement is an attack,
and it will stop working as soon as TCP is fixed against that "attack".

Important argument:
without _mandatory_ ECN, we'll never get performance on lossy wireless links.
but we'll never get mandatory ECN over the Internet core
because there's no incentive.
So we have to segment paths so that we only need mandatory ECN
on the path segments for which there _is_ an incentive
for mandatory ECN deployment.

---

Another simulation scenario we'd really like to have:
compare the two obvious segment-joining schemes:
i.e., TCP-like, using higher-level flow control, vs
treating the intermediate queue as the last router queue
in the previous segment.



==> conext09-review181.txt <==
===========================================================================
                         CoNEXT 2009 Review #181A
                 Updated Monday 13 Jul 2009 8:57:02pm EDT
---------------------------------------------------------------------------
  Paper #181: Flow Splitting with Fate Sharing in a Next Generation
              Transport Services Architecture
---------------------------------------------------------------------------

                         Confidence: 3. I am knowledgeable in the area,
                                        though not an expert. I am aware of
                                        the important work in the field but
                                        do not have exhaustive knowledge of
                                        it.

                            ===== Summary =====

Part of the paper is an extension of a hotnets2008 submission which makes a case for separating the various functions currently implemented in the transport layer: port demux, cong.control, e2e reliability, security, session persistence.
The other part is about a technique to implement protocol accelerators in a way that passes along at least part of the flow control information, so that one can deploy specific flow control policies on the various segments of the path without causing large queue buildup near the bottleneck.

                           ===== Strengths =====

The flow splitting part is interesting though it needs some work as described in Detailed Comments

                          ===== Weaknesses =====

This is almost two different papers, and beyond the title it is not very clear what is the intended contribution.
Sec. 4.3 really needs a lot more detail on how queue sharing is implemented. One can guess, but some hints could be useful.
The paper has 109 references. I cannot believe that one may need more than 50 references in a conference paper. Serious.

                         Evaluation: 3. This is a weak paper, with one or
                                        two major flaws.

                       ===== Detailed Comments =====

I think the authors should decide whether the focus of the paper is on the architectural part or on the flow splitting architecture, and edit the text accordingly. Personally, I'd be much happier if the focus were on the latter.
Sec. 2 and 3 are essentially a rehash of a hotnets paper, with some small modification. Some parts are really vague and unclear, e.g. the split of roles between Isolation and Semantic layer. Overall i think this part should really be heavily reduced  (or possibly removed), to give room to what i believe is the more interesting contribution, namely the discussion on flow splitting. Also the focus of the paper

The part on flow splitting is more interesting but really needs a lot more detail and better experiments. E.g. sec.4.3 which defines when a packet is moved from one queue to the other -- it is unclear how it affects RTT splitting (which is one of the goals of protocol accelerators.
Also, in all measurements (Fig.5, 6, and 7), the comparison is missing two baseline cases, i.e. one that uses a traditional flow splitter (without the Fate Sharing described in 4.3) with NewReno on both sides, and one with the Fate Sharing of 4.3 and also
NewReno on both sides. Otherwise, how can one tell how much advantage comes from the use of Fate Sharing and how much comes from the use of a specific CC scheme on one of the sides ?

Fig.6 -- the caption is copied from fig.5, please correct.

Fig.7 -- can you explain why the upload has much larger oscillations than the download case?

Fig.7 - the curves for newreno in the two graphs (bottom curves, after 250ms) are incredibly similar to the point that one wonders if they are not the same data points. Can you please check/explain ?
Table 1 - just a curiosity, how do you justify the differences in code size (e.g. 930 lines for Isolation+Flow control in SST vs. 8200 in ESP+DCCP, 1600 lines for "semantic" in SST vs. 5300 for TCP) ? I assume that the Legacy version does significantly more work so the comparison should mention that.

===========================================================================
                         CoNEXT 2009 Review #181B
                Updated Thursday 13 Aug 2009 10:19:52am EDT
---------------------------------------------------------------------------
  Paper #181: Flow Splitting with Fate Sharing in a Next Generation
              Transport Services Architecture
---------------------------------------------------------------------------

                         Confidence: 3. I am knowledgeable in the area,
                                        though not an expert. I am aware of
                                        the important work in the field but
                                        do not have exhaustive knowledge of
                                        it.

                            ===== Summary =====

This is another step along the interesting path of deconstructing transport protocols and services - it is now recognized that there is fate sharing not just between end points, but i nterms of performance, between end points and proxies - this can be more formally developed architecturally, and that is what ths paper does, and evaluates in some practical cases such lossy wireless hops and residential DSL lines.

                           ===== Strengths =====

very clear objectives, proper systems design and evaluation

                          ===== Weaknesses =====

None - well written

                         Evaluation: 4. This is a good paper, with minor
                                        and shepherdable technical flaws.

                       ===== Detailed Comments =====

It'd be neat to see how to factor in multipath into this - indeed same can be said for multicore....

essentially, the goal here is to make split connections (which we already have pervading the internet in many ways) into a first class part of the architecture (instead of just another hack) - this is I think, inevitable as we see  more and more semi-respectiable mid-box technologies deploying, and as the range and scope of internet path component capacity and loss and delay just gets wider rather than more homogeneous. So once you admit that we want "fuzzy" ends to the end-to-end service, you might as well architect for it properly - in this case, the software architecture

I guess a lot of this is survey material and a combination of parts that one has seen elsewhere. on the other hand, the combination of components here is reasonably well done, and I found more persuasive than previous attempts. It is also timely, as in the most recent IETF< a multipath TCP bof had some of this material, and the bof will lead to a working group - for me, it is important to consider refactoring transport (as was done in the RMT working group) since modern software engineering technqiues are a lot more sophisticated than the ways trhings were done in the late 70s the last time all this stuff was put together. And we have many new platforms that will be part of this new internet (e.g. there are lots of new mobile systems running OSX or Android, and soonish, windows 8) and these wil lbe amenable to being re-implemented rather than stuck with legacy code structures. THis is also true of midboxen.

I think the 109 references are rather "complete" :-)

===========================================================================
                         CoNEXT 2009 Review #181C
                 Updated Tuesday 21 Jul 2009 3:56:50pm EDT
---------------------------------------------------------------------------
  Paper #181: Flow Splitting with Fate Sharing in a Next Generation
              Transport Services Architecture
---------------------------------------------------------------------------

                         Confidence: 5. I am an expert in the subject area
                                        of this paper and know the
                                        literature exhaustively. I have
                                        very high confidence in my
                                        judgment.

                            ===== Summary =====

This paper looks at breaking the transport layer into 4 sublayers. Their primary emphasis is on a "flow layer" that is involved in congestion control, and most of the paper deals with how this flow layer can be used for splitting TCP connections, just like Performance Enhancing Proxies do (like Split-TCP from Badrinath). They also have to separate out the semantic and reliability functions from congestion control to enable this. The split TCP connections share a common queue, and they try (in a rather limited set of cases) to make these split TCP connections work. The idea is similar to a large body of work done in the past of making ATM ABR congestion control work with TCP's congestion control (which they're not aware of). Unfortunately, they don't address many of the same concerns that caused this style of split control loops from working well.

                           ===== Strengths =====

They recognize that the current design of transport protocols couple a large number of related functions together, but ones that need not be so strictly coupled together. They describe clearly their architectural goals, and break the sublayers into logically reasonable sublayers. The paper is very readable. There are lots of references.

                          ===== Weaknesses =====

The congestion control parts of the paper are truly weak. Unfortunately, this is supposed to be the meat of the paper, after only a broad overview of the architectural need to partition the transport layer. The paper is sweeping in the reasons for justifying the need for split congestion control loops and is more based on the need to get good delay (with Vegas) behavior while also getting good throughput (with Reno). They claim that routers can't be upgraded with functionality, but at the same time implicitly assume that any number of middle-boxes can be deployed with multiple, complex congestion control mechanisms can be incorporated. Their main weakness of course is that this split-congestion control mechanism with a common queue has been tried before for making ATM and TCP/IP work and there have been numerous difficulties with the time-scales for the congestion control loops being mismatched. They completely ignore this. Further, having a queue in between (especially if it is a physical buffer - they aren't aware of the virtual queue that some AQM schemes use) can cause the upstream loops to be primarily driven by hop-by-hop backpressure which makes them operate progressively slower and slower to react to downstream congestion and disruptions.

                         Evaluation: 2. This paper has multiple serious
                                        technical problems or has minor
                                        incremental contribution.

                       ===== Detailed Comments =====

The use of multiple congestion control loops has to be done with careful attention to the dynamics of the congestion control mechanisms (whether it is TCP-Reno like, TCP-Vegas like or XCP like), and you have completely ignored these. They have been examined in quite a bit of detail in the ATM-TCP work in the 1990s.
Architecturally, bringing in port number like function into the network layer header may be interesting to identify the type of application. But even this is becoming obsolete with dynamically assigned port numbers. So, it is not clear how useful this is. I wish you had focused on the architectural issues you allude to at the end of Sec. 3.2 - that would have been interesting. I am also concerned with having the flow regulation header open (not in the encrypted isolation layer for those connections that want the isolation). What attacks does a transport that wants this isolation get exposed to, what are the risks of having the isolation layer only provide integrity and security of the application oriented functions. What are the exposures to a malicious middle box or any other entity in the middle messing with the flow layer headers?

The architectural goal of separating reliability and congestion control has been examined by protocols like p-TCP long ago and MPLOT more recently. 

A lot of the performance results you have with the split TCP connections is with TCP-Vegas and TCP-Reno. But I think you also need to look at, in that case, the co-existence of these mechanisms on the ADSL access link, because you may have both delay and throughput sensitive flows on that link. Having different protocols on the two links is somewhat an artificial experiment and only shows the benefit of TCP-Vegas, when it operates in isolation to give lower delay.

In Sec. 6.1, where is reliability implemented - in the packet layer or in the byte stream layer? it is unclear.  Also, when you have the stream protocol migrate existing streams over to another path when the old one is unusable is fraught with complications that I wish you would have addressed more carefully in the paper, to make me confident that you can deal with the massive re-ordering and loss that is possible. How is your separation of function helpful here? I assume you would claim it is, but it is not articulated in the paper. In Sec. 6.2, your claim that there is no need to distinguish between congestion and non-congestion losses appear to be sweeping, based on a simple environment that you consider.


